YOLOPose V2: Understanding and Improving Transformer-based 6D Pose Estimation

6D object pose estimation is a crucial prerequisite for autonomous robot manipulation applications. The state-of-the-art models for pose estimation are convolutional neural network (CNN)-based. Lately, Transformers, an architecture originally proposed for natural language processing, is achieving state-of-the-art results in many computer vision tasks as well. Equipped with the multi-head self-attention mechanism, Transformers enable simple single-stage end-to-end architectures for learning object detection and 6D object pose estimation jointly. In this work, we propose YOLOPose (short form for You Only Look Once Pose estimation), a Transformer-based multi-object 6D pose estimation method based on keypoint regression and an improved variant of the YOLOPose model. In contrast to the standard heatmaps for predicting keypoints in an image, we directly regress the keypoints. Additionally, we employ a learnable orientation estimation module to predict the orientation from the keypoints. Along with a separate translation estimation module, our model is end-to-end differentiable. Our method is suitable for real-time applications and achieves results comparable to state-of-the-art methods. We analyze the role of object queries in our architecture and reveal that the object queries specialize in detecting objects in specific image regions. Furthermore, we quantify the accuracy trade-off of using datasets of smaller sizes to train our model.

==> figures/modifications/a.tikz <==
\begin{tikzpicture}[font=\sffamily\scriptsize]

\begin{scope}
\node [align=center, draw, fill=green, minimum width=52](in1) at (0, 0.8){IBB Keypoints};
\node [align=center, draw, fill=green, minimum width=52](in2) at (0, 0){Output\\Embedding };
\node [align=center, draw, fill=red](out) at (1.7, 0){FFN};
\draw[-{>[scale=0.3]}, line width=0.1pt] (in1.east) -- (out.west);
\draw[-{>[scale=0.3]}, line width=0.1pt] (in2.east) -- (out.west);

\node at (0, -1.5){(A)};
\end{scope}



\begin{scope}[xshift=4cm, yshift=0]
\node [align=center, draw, fill=green, minimum width=52](in1) at (0, 0.8){IBB Keypoints};
\node [align=center, draw, fill=green, minimum width=52](in2) at (0, 0){Output\\Embedding };
\node [align=center, draw, fill=green, minimum width=52](in3) at (0, -0.8){Canonical\\3D Points};
\node [align=center, draw, fill=red](out) at (1.7, 0){FFN};
\draw[-{>[scale=0.3]}, line width=0.1pt] (in1.east) -- (out.west);
\draw[-{>[scale=0.3]}, line width=0.1pt] (in2.east) -- (out.west);
\draw[-{>[scale=0.3]}, line width=0.1pt] (in3.east) -- (out.west);
\node at (0, -1.5){(B)};
\end{scope}

\begin{scope}[xshift=8cm, yshift=0]
\node [align=center, draw, fill=green, minimum width=52](in1) at (0, 0.8){IBB Keypoints};
\node [align=center, draw, fill=green, minimum width=52](in2) at (0, 0){Output\\Embedding };
\node [align=center, draw, fill=green, minimum width=52](in3) at (0, -0.8){Class\\Probabilities};
\node [align=center, draw, fill=red](out) at (1.7, 0){FFN};
\draw[-{>[scale=0.3]}, line width=0.1pt] (in1.east) -- (out.west);
\draw[-{>[scale=0.3]}, line width=0.1pt] (in2.east) -- (out.west);
\draw[-{>[scale=0.3]}, line width=0.1pt] (in3.east) -- (out.west);
\node at (0, -1.5){(C)};
\end{scope}


\end{tikzpicture} 


==> figures/modifications/b.tikz <==
\begin{tikzpicture}

\begin{scope}
\node [align=center, draw, line width=0.2pt, scale=  0.2, fill=green,minimum width=10pt](in1) at (0, 0.1){\tiny IBB Keypoints};
\node [align=center, draw, line width=0.2pt, scale=  0.2, fill=green](in2) at (0, 0){\tiny Output Embedding };
\node [align=center, draw, line width=0.2pt, scale=  0.2, fill=green](in3) at (0, -0.1){\tiny Canonical 3D BB keypoints};
\node [align=center, draw, line width=0.2pt, scale=  0.2, fill=red](out) at (0.5, 0){\tiny FFN};
\draw[-{>[scale=0.3]}, ,line width=0.1pt] (in1) -- (out);
\draw[-{>[scale=0.3]}, ,line width=0.1pt] (in2) -- (out);
\draw[-{>[scale=0.3]}, ,line width=0.1pt] (in3) -- (out);
\end{scope}

\end{tikzpicture} 

==> figures/modifications/c.tikz <==
\begin{tikzpicture}

\begin{scope}
\node [align=center, draw, line width=0.2pt, scale=  0.2, fill=green](in1) at (0, 0.1){\tiny IBB Keypoints};
\node [align=center, draw, line width=0.2pt, scale=  0.2, fill=green](in2) at (0, 0){\tiny Output Embedding };
\node [align=center, draw, line width=0.2pt, scale=  0.2, fill=green](in3) at (0, -0.1){\tiny Class Probabilities};
\node [align=center, draw, line width=0.2pt, scale=  0.2, fill=red](out) at (0.5, 0){\tiny FFN};
\draw[-{>[scale=0.3]}, ,line width=0.1pt] (in1) -- (out);
\draw[-{>[scale=0.3]}, ,line width=0.1pt] (in2) -- (out);
\draw[-{>[scale=0.3]}, ,line width=0.1pt] (in3) -- (out);
\end{scope}

\end{tikzpicture} 

==> figures/pipeline/test.tikz <==
\begin{tikzpicture}


    \rotateRPY{20}{30}{45}
    \begin{scope}[RPY]
       \coordinate (O1) at (1,1,0.5);
\draw[red, thick,-] ( $ (O1) + (0,0,0) $) -- ( $ (O1) + (0.2,0,0) $) node[anchor=north east]{};
\draw[green, thick,-] ( $ (O1) + (0,0,0) $)  -- ( $ (O1) +(0,0.2,0) $) node[anchor=north west]{};
\draw[blue, thick,-] ( $ (O1) + (0,0,0) $)  -- ( $ (O1) +(0,0,0.2) $) node[anchor=south]{}; 
    \end{scope}
\end{tikzpicture}
rst position is obvious since we are in the x-y plane and rotating around the z-axis.
%The anchor already went crazy, north is pointing downwards...
\tdplotdrawarc[->,color=black]{(0,0,0.7)}{0.1}{0}{350}{anchor=south west,color=black}{yaw}
%We move to the z-x axis
\tdplotsetthetaplanecoords{0}
%Notice you have to tell tiks-3dplot you are now in rotated coords
%Since tikz-3dplot swaps the planes in tdplotsetthetaplanecoords, the former y axis is now the z axis.
\tdplotdrawarc[tdplot_rotated_coords,->,color=black]{(0,0,0.7)}{0.1}{110}{460}{anchor=south west,color=black}{pitch}
\tdplotsetthetaplanecoords{-90}
%Once again we swaps the planes. I don't know why it's working like this but we turn backwards
%so the arrow turns in the positive direction.
\tdplotdrawarc[tdplot_rotated_coords,->,color=black]{(0,0,0.7)}{0.1}{120}{470}{anchor=south west,color=black}{roll}
% If you turn the theta plane  of 90 degrees position and rotation are inverted.
%\tdplotsetthetaplanecoords{90}
%\tdplotdrawarc[tdplot_rotated_coords,->,color=black]{(0,0,-0.7)}{0.1}{470}{120}{anchor=south east,color=black}{roll}
\end{tikzpicture}ec,0,0) arc (0:90:\rvec);
\draw[dashed] (\rvec,0,0) arc (0:90:\rvec);

%set the rotated coordinate definition within display using a translation
%coordinate and Euler angles in the "z(\alpha)y(\beta)z(\gamma)" euler rotation convention
%syntax: \tdplotsetrotatedcoords{\alpha}{\beta}{\gamma}
\tdplotsetrotatedcoords{\phivec}{\thetavec}{0}

%translate the rotated coordinate system
%syntax: \tdplotsetrotatedcoordsorigin{point}
\tdplotsetrotatedcoordsorigin{(P)}

%use the tdplot_rotated_coords style to work in the rotated, translated coordinate frame
\draw[thick,tdplot_rotated_coords,->] (0,0,0) -- (.5,0,0) node[anchor=north west]{$x'$};
\draw[thick,tdplot_rotated_coords,->] (0,0,0) -- (0,.5,0) node[anchor=west]{$y'$};
\draw[thick,tdplot_rotated_coords,->] (0,0,0) -- (0,0,.5) node[anchor=south]{$z'$};

%WARNING:  coordinates defined by the \coordinate command (eg. (O), (P), etc.)
%cannot be used in rotated coordinate frames.  Use only literal coordinates.  

%draw some vector, and its projection, in the rotated coordinate frame
\draw[-stealth,color=blue,tdplot_rotated_coords] (0,0,0) -- (.2,.2,.2);
\draw[dashed,color=blue,tdplot_rotated_coords] (0,0,0) -- (.2,.2,0);
\draw[dashed,color=blue,tdplot_rotated_coords] (.2,.2,0) -- (.2,.2,.2);

%show its phi arc and label
\tdplotdrawarc[tdplot_rotated_coords,color=blue]{(0,0,0)}{0.2}{0}{45}{anchor=north west,color=black}{$\phi'$}

%change the rotated coordinate frame so that it lies in its theta plane.
%Note that this overwrites the original rotated coordinate frame
%syntax: \tdplotsetrotatedthetaplanecoords{\phi'}
\tdplotsetrotatedthetaplanecoords{45}

%draw theta arc and label
\tdplotdrawarc[tdplot_rotated_coords,color=blue]{(0,0,0)}{0.2}{0}{55}{anchor=south west,color=black}{$\theta'$}

\end{tikzpicture}}{0pt}}{\pgfqpoint{0pt}{\pgfarrowhalfwidth pt}}
    \pgfusepath{fill}
    % test if the cone part visible
    \pgfmathsetmacro\pgfarrowlengthcos{\pgfarrowlength*\pgfarrowcospitch}
    \ifdim\pgfarrowlengthcos pt>\pgfarrowhalfwidthsin pt
      % it is visible, so draw
      \pgfmathsetmacro\pgfarrowlengthtemp{\pgfarrowhalfwidthsin*\pgfarrowhalfwidthsin/\pgfarrowlengthcos}
      \pgfmathsetmacro\pgfarrowwidthtemp{\pgfarrowhalfwidth/\pgfarrowlengthcos*sqrt(\pgfarrowlengthcos*\pgfarrowlengthcos-\pgfarrowhalfwidthsin*\pgfarrowhalfwidthsin)}
      \pgfpathmoveto{\pgfqpoint{\pgfarrowlengthcos pt}{0pt}}
      \pgfpathlineto{\pgfqpoint{\pgfarrowlengthtemp pt}{ \pgfarrowwidthtemp pt}}
      \pgfpathlineto{\pgfqpoint{\pgfarrowlengthtemp pt}{-\pgfarrowwidthtemp pt}}
      \pgfpathclose
      \pgfusepath{fill}
    \else
      % it is invisible, check in pointing your eye
      \ifdim\pgfarrowsinpitch pt>0pt
      \pgfpathcircle{\pgfqpoint{\pgfarrowlengthcos pt}{0pt}}{.5\pgfarrowlinewidth}
      \pgfsetcolor{white}
      \pgfusepath{fill}
      \fi
    \fi
    \pgfpathmoveto{\pgfpointorigin}
  }
}
\tdplotsetmaincoords{70}{110}
\begin{tikzpicture}[line width=5,tdplot_main_coords]
    \draw[-{Cone2[tangent={(1,0,0)}]}](0,0,0)--(1,0,0)node[cyan]{X};
    \draw[-{Cone2[tangent={(0,1,0)}]}](0,0,0)--(0,1,0)node[cyan]{Y};
    \draw[-{Cone2[tangent={(0,0,1)}]}](0,0,0)--(0,0,1)node[cyan]{Z};
    \path(-2cm,-2cm)(2cm,2cm);
\end{tikzpicture}

\foreach\theta in{0,10,...,350}{
    \tdplotsetrotatedcoords{\theta}{30}{30}
    \tikz[line width=5,line cap=round,tdplot_rotated_coords]{
        \draw[-{Cone2[tangent={(1,0,0)}]}](0,0,0)--(1,0,0)node[cyan]{X};
        \draw[-{Cone2[tangent={(0,1,0)}]}](0,0,0)--(0,1,0)node[cyan]{Y};
        \draw[-{Cone2[tangent={(0,0,1)}]}](0,0,0)--(0,0,1)node[cyan]{Z};
        \path(-2cm,-2cm)(2cm,2cm);
    }
}










\def\pgfpointxyz#1#2#3{%
  \pgfmathparse{#1}%
  \let\pgftemp@x=\pgfmathresult%
  \pgfmathparse{#2}%
  \let\pgftemp@y=\pgfmathresult%
  \pgfmathparse{#3}%
  \let\pgftemp@z=\pgfmathresult%
  \pgf@x=\pgftemp@x\pgf@xx%
  \advance\pgf@x by \pgftemp@y\pgf@yx%
  \advance\pgf@x by \pgftemp@z\pgf@zx%
  \pgf@y=\pgftemp@x\pgf@xy%
  \advance\pgf@y by \pgftemp@y\pgf@yy%
  \advance\pgf@y by \pgftemp@z\pgf@zy%
  % ↑↑↑old definition↑↑↑ ↓↓↓new code↓↓↓
  \global\let\pgfolderpointx\pgfoldpointx
  \global\let\pgfolderpointy\pgfoldpointy
  \global\let\pgfolderpointz\pgfoldpointz
  \global\let\pgfoldpointx\pgftemp@x
  \global\let\pgfoldpointy\pgftemp@y
  \global\let\pgfoldpointz\pgftemp@z
}


\pgfdeclarearrow{
  name = Cone3,
  defaults = {             % inherit from Kite
    length     = +3.6pt +5.4,
    width'     = +0pt +0.5,
    line width = +0pt 1 1,
    tangent    = {(1,0,0)} % lie on x-axis
  },
  cache = false,           % no need cache
  setup code = {},         % so no need setup
  drawing code = {         % but still need math
    % calculate the tangent
    \pgfkeys{pgf/arrow keys/tangent={(\pgfoldpointx-\pgfolderpointx,\pgfoldpointy-\pgfolderpointy,\pgfoldpointz-\pgfolderpointz)}}
    % draw the base
    \pgfmathsetmacro\pgfarrowhalfwidth{.5\pgfarrowwidth}
    \pgfmathsetmacro\pgfarrowhalfwidthsin{\pgfarrowhalfwidth*abs(\pgfarrowsinpitch)}
    \pgfpathellipse{\pgfpointorigin}{\pgfqpoint{\pgfarrowhalfwidthsin pt}{0pt}}{\pgfqpoint{0pt}{\pgfarrowhalfwidth pt}}
    \pgfusepath{fill}
    % test if the cone part visible
    \pgfmathsetmacro\pgfarrowlengthcos{\pgfarrowlength*\pgfarrowcospitch}
    \ifdim\pgfarrowlengthcos pt>\pgfarrowhalfwidthsin pt
      % it is visible, so draw
      \pgfmathsetmacro\pgfarrowlengthtemp{\pgfarrowhalfwidthsin*\pgfarrowhalfwidthsin/\pgfarrowlengthcos}
      \pgfmathsetmacro\pgfarrowwidthtemp{\pgfarrowhalfwidth/\pgfarrowlengthcos*sqrt(\pgfarrowlengthcos*\pgfarrowlengthcos-\pgfarrowhalfwidthsin*\pgfarrowhalfwidthsin)}
      \pgfpathmoveto{\pgfqpoint{\pgfarrowlengthcos pt}{0pt}}
      \pgfpathlineto{\pgfqpoint{\pgfarrowlengthtemp pt}{ \pgfarrowwidthtemp pt}}
      \pgfpathlineto{\pgfqpoint{\pgfarrowlengthtemp pt}{-\pgfarrowwidthtemp pt}}
      \pgfpathclose
      \pgfusepath{fill}
    \else
      % it is invisible, check in pointing your eye
      \ifdim\pgfarrowsinpitch pt>0pt
      \pgfpathcircle{\pgfqpoint{\pgfarrowlengthcos pt}{0pt}}{.5\pgfarrowlinewidth}
      \pgfsetcolor{white}
      \pgfusepath{fill}
      \fi
    \fi
    \pgfpathmoveto{\pgfpointorigin}
  }
}
\tdplotsetmaincoords{70}{110}
\begin{tikzpicture}[line width=5,tdplot_main_coords]
    \draw[-{Cone2[tangent={(1,0,0)}]}](0,0,0)--(1,0,0)node[cyan]{X};
    \draw[-{Cone2[tangent={(0,1,0)}]}](0,0,0)--(0,1,0)node[cyan]{Y};
    \draw[-{Cone2[tangent={(0,0,1)}]}](0,0,0)--(0,0,1)node[cyan]{Z};
    \path(-2cm,-2cm)(2cm,2cm);
\end{tikzpicture}

\foreach\theta in{0,5,...,355}{
    \tdplotsetrotatedcoords{\theta}{2*\theta}{3*\theta}
    \tikz[line width=5,line cap=round,tdplot_rotated_coords]{
        \draw[-Cone3](0,0,0)--(1,0,0)node[cyan]{X};
        \draw[-Cone3](0,0,0)--(0,1,0)node[cyan]{Y};
        \draw[-Cone3](0,0,0)--(0,0,1)node[cyan]{Z};
        \path(-2cm,-2cm)(2cm,2cm);
    }
}
plot_main_coords]
    \draw[-{Cone2[tangent={(1,0,0)}]}](0,0,0)--(1,0,0)node[cyan]{X};
    \draw[-{Cone2[tangent={(0,1,0)}]}](0,0,0)--(0,1,0)node[cyan]{Y};
    \draw[-{Cone2[tangent={(0,0,1)}]}](0,0,0)--(0,0,1)node[cyan]{Z};
    \path(-2cm,-2cm)(2cm,2cm);
\end{tikzpicture}

\foreach\theta in{0,5,...,355}{
    \tdplotsetrotatedcoords{\theta}{2*\theta}{3*\theta}
    \tikz[line width=5,line cap=round,tdplot_rotated_coords]{
        \draw[-Cone3](0,0,0)--(1,0,0)node[cyan]{X};
        \draw[-Cone3](0,0,0)--(0,1,0)node[cyan]{Y};
        \draw[-Cone3](0,0,0)--(0,0,1)node[cyan]{Z};
        \path(-2cm,-2cm)(2cm,2cm);
    }
}




\end{document}

==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix ; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart



==> llncs2e/history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix ; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart



==> llncs2e/readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  llncs.dem          the sample input file

  llncs.doc          the documentation of the class (LaTeX source)
  llncsdoc.pdf       the documentation of the class (PDF version)
  llncsdoc.sty       the modification of the class for the documentation
  llncs.ind          an external (faked) author index file
  subjidx.ind        subject index demo from the Springer book package
  llncs.dvi          the resultig DVI file (remember to use binary transfer!)

  sprmindx.sty       supplementary style file for MakeIndex
                     (usage: makeindex -s sprmindx.sty <yourfile.idx>)

  splncs.bst         old BibTeX style for use with llncs.cls

  splncs_srt.bst     ditto with aphabetic sorting

  splncs03.bst       current LNCS BibTeX style with aphabetic sorting

  aliascnt.sty       part of the Oberdiek bundle; allows more control over
                     the counters associated to any numbered item
  remreset.sty       by David Carlisle


==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  llncs.dem          the sample input file

  llncs.doc          the documentation of the class (LaTeX source)
  llncsdoc.pdf       the documentation of the class (PDF version)
  llncsdoc.sty       the modification of the class for the documentation
  llncs.ind          an external (faked) author index file
  subjidx.ind        subject index demo from the Springer book package
  llncs.dvi          the resultig DVI file (remember to use binary transfer!)

  sprmindx.sty       supplementary style file for MakeIndex
                     (usage: makeindex -s sprmindx.sty <yourfile.idx>)

  splncs.bst         old BibTeX style for use with llncs.cls

  splncs_srt.bst     ditto with aphabetic sorting

  splncs03.bst       current LNCS BibTeX style with aphabetic sorting

  aliascnt.sty       part of the Oberdiek bundle; allows more control over
                     the counters associated to any numbered item
  remreset.sty       by David Carlisle


==> viz/esa.tikz <==
\begin{tikzpicture}

\node (scene) at (0, 0) {\includegraphics[width=0.4\linewidth]{viz/fig6-scene.jpg}};

\node (sa1) at (-4.1, 0.93) {\includegraphics[width=0.225\linewidth]{viz/fig6-120-160.jpg}};
\node (sa2) at (-4.1, -0.93) {\includegraphics[width=0.225\linewidth]{viz/fig6-259_172.jpg}};
\node (sa3) at (4.1, 0.93) {\includegraphics[width=0.225\linewidth]{viz/fig6-192-384.jpg}};
\node (sa4) at (4.1, -0.93) {\includegraphics[width=0.225\linewidth]{viz/fig6-364-249.jpg}};

\coordinate (sa1_pixel) at (-1.375, 0.85);
\coordinate (sa2_pixel) at (-0.95, .0);
\coordinate (sa3_pixel) at (0.3, 0.1);
\coordinate (sa4_pixel) at (-0.55, -0.9);

\draw [very thick, ->, red]    (sa1_pixel) to[out=90, in=0] (sa1.east);
\draw [very thick, ->, red]    (sa2_pixel) to[out=-90, in=0] (sa2.east);
\draw [very thick, ->, red]    (sa3_pixel) to[out=90, in=180] (sa3.west);
\draw [very thick, ->, red]    (sa4_pixel) to[out=-90, in=180] (sa4.west);

\end{tikzpicture}

